An Escaping Outflow in a Galaxy with an Intermediate-mass Black Hole

While in massive galaxies active galactic nuclei (AGN) feedback plays an important role, the role of AGN feedback is still under debate in dwarf galaxies. With well spatially resolved data obtained from the Multi-Unit Spectroscopic Explorer (MUSE), we identify a spatially extended ($\rm \sim 3\; kpc$) and fast ($V_{80} \sim 471\; \rm km\;s^{-1}$) AGN-driven outflow in a dwarf galaxy: SDSS J022849.51-090153.8 with $M_{*} \sim 10^{9.6}\;{\rm M_{\odot}}$ that host an intermediate-mass black hole of $M_{\rm BH} \sim 10^5\;{\rm M_{\odot}}$ and $L_{\rm AGN}/L_{\rm Edd} \sim 0.15$. Through the measurement of the rotation curve, we estimate the escape velocity of the halo and the ratio of the outflow velocity to the halo escape velocity to be $1.09\pm0.04$, indicating that the outflow is capable of escaping not only the galaxy disk but the halo. The outflow size of our AGN is found to be larger than AGN in massive galaxies at the given AGN [O III] luminosity, while the size of the photo-ionized narrow-line region is comparable. These results suggest the important role of AGN feedback through outflows in dwarf galaxies when their central intermediate-mass black holes accrete at high-Eddington ratios.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
